Probing Intracluster Dynamics and Evolution of Globular Clusters through Cataclysmic Variable Populations

Dynamical interactions in globular clusters (GCs) significantly impact the formation and evolution of binary sources, including cataclysmic variables (CVs). This study investigates the connection between dynamical states of GCs and X-ray luminosity ($L_{x}$) distributions of CV populations through both simulations and actual observations. Utilizing a Monte Carlo simulation tool, MOCCA, we categorize the simulated GCs into three different evolutionary stages which are referred to as Classes I/II/III. Significant differences are found in the $L_{x}$ distributions of the CVs among these three Classes. In observational aspects, we have analyzed 179 CV candidates in 18 GCs observed by the {\it Chandra} X-ray Observatory. By dividing these GCs into three Families of different dynamical ages, namely Families I/II/III, the $L_{x}$ distributions of the CV candidates also show significant differences among these three Families. Both simulations and observational results suggest that CVs in more dynamically evolved clusters (Class/Family III) exhibit brighter X-ray emission. This highlights the influence of the dynamical status of a GC on the properties of its hosted compact binaries. Similar to blue stragglers, CV populations can serve as tracers of a GC's dynamical history. Our findings provide insights for understanding the interplay between intracluster dynamics and the evolution of compact binaries in GCs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
ㅈ% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
